On the Estimation and Control of Human Body Composition

Obesity is a chronic disease that can lead to an increased risk of other serious chronic diseases and even death. We present switching and time-delayed feedback-based model free control methods for the dynamic management of body mass and its major components. The estimation of body composition based on human body weight dynamics is proposed using a soft switching-based observer. Additionally, this paper addresses the control allocation problem for optimal body weight management using linear algebraic equivalence of the nonlinear controllers based on dynamic behavior of body composition described in literature. A control allocator system computes the required energy intake and energy expenditure from a controlling range of inputs to track a desired trajectory of body mass by optimizing a weighted quadratic function. Simulation results validate the performance of the proposed controllers and the observer under disturbances in recording energy intake and energy expenditure figures.

==> harvard/manifest.txt <==
The following files are copyright 1994 Peter Williams and released
under the LPPL as explained in the comments beginning each file:
INSTALL
Makefile
README
doc_Makefile
harvard.bib
harvard.sty
harvard.tex
and the derived file harvard.pdf.

The following files are copyright Thorsten Schnier and released
under the LPPL as explained in the comments beginning each file:
harvard.perl

For details of copyrights and licensing for other files, see
the comments included in each.

This file added by Clea F. Rees 2009/01/30.

